ALMA Lensing Cluster Survey: ALMA-Herschel Joint Study of Lensed Dusty Star-Forming Galaxies across $z\simeq0.5-6$

We present an ALMA-Herschel joint analysis of sources detected by the ALMA Lensing Cluster Survey (ALCS) at 1.15 mm. Herschel/PACS and SPIRE data at 100-500 $\mu$m are deblended for 180 ALMA sources in 33 lensing cluster fields that are either detected securely (141 sources; in our main sample) or tentatively at S/N$\geq$4 with cross-matched HST/Spitzer counterparts, down to a delensed 1.15-mm flux density of $\sim0.02$ mJy. We performed far-infrared spectral energy distribution modeling and derived the physical properties of dusty star formation for 125 sources (109 independently) that are detected at $>2\sigma$ in at least one Herschel band. 27 secure ALCS sources are not detected in any Herschel bands, including 17 optical/near-IR-dark sources that likely reside at $z=4.2\pm1.2$. The 16-50-84 percentiles of the redshift distribution are 1.15-2.08-3.59 for ALCS sources in the main sample, suggesting an increasing fraction of $z\simeq1-2$ galaxies among fainter millimeter sources ($f_{1150}\sim 0.1$ mJy). With a median lensing magnification factor of $\mu = 2.6_{-0.8}^{+2.6}$, ALCS sources in the main sample exhibit a median intrinsic star-formation rate of $94_{-54}^{+84}\,\mathrm{M}_\odot\,\mathrm{yr}^{-1}$, lower than that of conventional submillimeter galaxies at similar redshifts by a factor of $\sim$3. Our study suggests weak or no redshift evolution of dust temperature with $L_\mathrm{IR}<10^{12}\,\mathrm{L}_\odot$ galaxies within our sample at $z \simeq 0 - 2$. At $L_\mathrm{IR}>10^{12}\,\mathrm{L}_\odot$, the dust temperatures show no evolution across $z \simeq 1 -4$ while being lower than those in the local Universe. For the highest-redshift source in our sample ($z=6.07$), we can rule out an extreme dust temperature ($>$80 K) that was reported for MACS0416 Y1 at $z=8.31$.

==> figures/sed_cat_ALCS_aastex.txt <==
  1 & ACT0102-ID22 & 2.60$^{+0.94}_{-0.73}$ &  \nodata & 1.9 & (1) & 12.28$\pm$0.30 & 2.14$\pm$0.39 & 8.65$\pm$0.22 & 30.8$\pm$7.9 \\
  2 & ACT0102-ID50 & 1.65$^{+0.49}_{-0.45}$ &  \nodata & 1.8 & (1) & 12.27$\pm$0.29 & 2.08$\pm$0.41 & 8.34$\pm$0.15 & 33.7$\pm$6.7 \\
  3 & ACT0102-ID118 & 4.32 &  (1) & 5.2 & (1) & 12.89$\pm$0.17 & 2.81$\pm$0.20 & 8.89$\pm$0.13 & 34.8$\pm$4.5 \\
  4 & ACT0102-ID215 & 4.32 &  (1) & 8.8 & (1) & 12.84$\pm$0.20 & 2.76$\pm$0.23 & 9.03$\pm$0.15 & 30.1$\pm$3.6 \\
  5 & ACT0102-ID223 & 2.10$^{+0.64}_{-0.63}$ &  \nodata & 2.3 & (1) & 12.31$\pm$0.32 & 2.13$\pm$0.42 & 8.56$\pm$0.19 & 31.9$\pm$7.0 \\
  6 & ACT0102-ID224 & 4.32 &  (1) & 9.2 & (1) & 13.30$\pm$0.09 & 3.22$\pm$0.12 & 9.37$\pm$0.09 & 33.4$\pm$2.0 \\
  7 & ACT0102-ID241 & 2.41$^{+0.83}_{-0.66}$ &  \nodata & 1.9 & (1) & 12.25$\pm$0.30 & 2.08$\pm$0.40 & 8.60$\pm$0.22 & 30.2$\pm$7.2 \\
  8 & ACT0102-ID294 & 2.16$^{+0.66}_{-0.64}$ &  \nodata & 2.5 & (1) & 12.78$\pm$0.32 & 2.61$\pm$0.41 & 9.04$\pm$0.19 & 31.8$\pm$6.8 \\
  9 & M0417-ID46 & 3.65 &  (2) & 5.2 & (1) & 13.43$\pm$0.09 & 3.37$\pm$0.13 & 8.85$\pm$0.04 & 44.0$\pm$1.2 \\
 10 & M0417-ID49 & 2.38$^{+0.80}_{-0.66}$ &  \nodata & 1.9 & (1) & 12.85$\pm$0.30 & 2.67$\pm$0.39 & 9.25$\pm$0.21 & 29.9$\pm$6.6 \\
 11 & M0417-ID58 & 3.65 &  (2) & 4.0 & (1) & 12.82$\pm$0.15 & 2.73$\pm$0.19 & 8.95$\pm$0.10 & 33.2$\pm$2.6 \\
 12 & M0417-ID97 & 2.11$^{+0.71}_{-0.64}$ &  \nodata & 2.1 & (1) & 12.30$\pm$0.32 & 2.13$\pm$0.41 & 8.54$\pm$0.22 & 30.8$\pm$7.5 \\
 13 & M0417-ID121 & 3.65 &  (2) & 3.6 & (1) & 12.71$\pm$0.17 & 2.62$\pm$0.20 & 8.74$\pm$0.10 & 34.8$\pm$3.2 \\
 14 & M0417-ID218 & 1.66$^{+0.45}_{-0.46}$ &  \nodata & 4.1 & (1) & 12.64$\pm$0.30 & 2.43$\pm$0.42 & 8.75$\pm$0.14 & 33.6$\pm$6.0 \\
 15 & M0417-ID221 & 1.60$^{+0.40}_{-0.44}$ &  \nodata & 3.8 & (1) & 12.49$\pm$0.29 & 2.30$\pm$0.40 & 8.53$\pm$0.13 & 34.2$\pm$5.8 \\
 16 & M0417-ID223 & 1.82$^{+0.59}_{-0.50}$ &  \nodata & 4.3 & (1) & 12.50$\pm$0.31 & 2.36$\pm$0.41 & 8.57$\pm$0.19 & 33.3$\pm$7.2 \\
 17 &  P171-ID69 & 3.21$^{+1.21}_{-0.88}$ &  \nodata & 2.6 & (1) & 12.62$\pm$0.29 & 2.50$\pm$0.35 & 9.05$\pm$0.25 & 27.7$\pm$7.6 \\
 18 & P171-ID177 & 2.42$^{+0.89}_{-0.69}$ &  \nodata & 2.6 & (1) & 12.32$\pm$0.31 & 2.17$\pm$0.39 & 8.63$\pm$0.21 & 30.4$\pm$7.8 \\
 19 & M0329-ID11 & 2.23$^{+0.71}_{-0.47}$ &  \nodata & 2.1 & (2) & 12.03$\pm$0.23 & 1.92$\pm$0.28 & 8.81$\pm$0.16 &  \nodata \\
 20 & M0159-ID05 & 2.09$^{+0.60}_{-0.62}$ &  \nodata & 2.5 & (1) & 12.54$\pm$0.32 & 2.38$\pm$0.40 & 8.73$\pm$0.18 & 32.4$\pm$6.6 \\
 21 & M0159-ID24 & 1.60$^{+0.46}_{-0.45}$ &  \nodata & 0.4 & (1) & 12.36$\pm$0.29 & 2.16$\pm$0.41 & 8.40$\pm$0.14 & 33.8$\pm$6.9 \\
 22 & M0159-ID61 & 1.70$^{+0.60}_{-0.49}$ &  \nodata & 4.2 & (1) & 12.12$\pm$0.31 & 1.93$\pm$0.41 & 8.21$\pm$0.16 & 34.1$\pm$8.2 \\
 23 & R1347-ID41 & 0.85 &  (3) & 4.5 & (2) & 11.60$\pm$0.04 & 1.50$\pm$0.16 & 8.15$\pm$0.08 & 30.8$\pm$0.6 \\
 24 & R1347-ID145 & 1.70$^{+0.56}_{-0.49}$ &  \nodata & 3.3 & (2) & 12.72$\pm$0.33 & 2.59$\pm$0.37 & 8.84$\pm$0.17 & 33.8$\pm$6.6 \\
 25 & R1347-ID148 & 1.90$^{+0.51}_{-0.58}$ &  \nodata & 6.4 & (2) & 12.92$\pm$0.32 & 2.75$\pm$0.35 & 8.96$\pm$0.16 & 35.5$\pm$6.7 \\
 26 & R1347-ID150 & 2.07$^{+0.67}_{-0.58}$ &  \nodata & 7.6 & (2) & 11.81$\pm$0.31 & 1.69$\pm$0.36 & 8.15$\pm$0.23 & 30.9$\pm$6.7 \\
 27 & R1347-ID166 & 2.29$^{+0.69}_{-0.67}$ &  \nodata & 3.1 & (2) & 12.15$\pm$0.30 & 1.85$\pm$0.43 & 8.60$\pm$0.20 & 32.5$\pm$7.1 \\
 28 & R1347-ID178 & 2.29$^{+0.88}_{-0.57}$ &  \nodata & 2.1 & (2) & 11.89$\pm$0.28 & 1.75$\pm$0.35 & 8.49$\pm$0.25 & 23.4$\pm$7.0 \\
 29 & M1115-ID02 & 1.40$^{+0.66}_{-0.46}$ &  \nodata & 2.7 & (2) & 12.72$\pm$0.39 & 2.51$\pm$0.43 & 9.20$\pm$0.15 & 28.4$\pm$6.6 \\
 30 & M1115-ID04 & 1.60 &  (3) & 2.7 & (2) & 12.67$\pm$0.04 & 2.56$\pm$0.09 & 8.50$\pm$0.05 & 36.6$\pm$0.8 \\
 31 & M1115-ID34 & 2.95$^{+0.98}_{-0.83}$ &  \nodata & 2.8 & (2) & 12.43$\pm$0.30 & 2.29$\pm$0.38 & 8.82$\pm$0.25 & 23.9$\pm$6.3 \\
 32 & M0257-ID13 & 2.61$^{+0.88}_{-0.73}$ &  \nodata & 1.1 & (1) & 12.49$\pm$0.30 & 2.35$\pm$0.38 & 8.86$\pm$0.23 & 30.3$\pm$7.0 \\
 33 & M0553-ID17 & 2.37$^{+0.75}_{-0.64}$ &  \nodata & 1.6 & (1) & 12.55$\pm$0.31 & 2.42$\pm$0.39 & 8.82$\pm$0.20 & 31.1$\pm$6.7 \\
 34 & M0553-ID61 & 2.10$^{+0.62}_{-0.62}$ &  \nodata & 2.3 & (1) & 12.41$\pm$0.32 & 2.25$\pm$0.41 & 8.62$\pm$0.18 & 32.2$\pm$6.8 \\
 35 & M0553-ID133 & 1.14 &  (4) & 4.4 & (1) & 12.77$\pm$0.12 & 2.59$\pm$0.30 & 9.11$\pm$0.04 & 29.8$\pm$0.5 \\
 36 & M0553-ID190 & 1.14 &  (4) & 6.7 & (1) & 13.00$\pm$0.12 & 2.81$\pm$0.30 & 9.27$\pm$0.04 & 31.0$\pm$0.4 \\
 37 & M0553-ID249 & 1.14 &  (4) & 5.8 & (1) & 12.82$\pm$0.12 & 2.64$\pm$0.30 & 9.12$\pm$0.04 & 30.4$\pm$0.5 \\
 38 & M0553-ID275 & 1.05$^{+0.30}_{-0.28}$ &  \nodata & 2.7 & (1) & 12.47$\pm$0.26 & 2.18$\pm$0.41 & 8.34$\pm$0.08 & 36.7$\pm$6.0 \\
 39 & M0553-ID303 & 1.15$^{+0.35}_{-0.32}$ &  \nodata & 1.8 & (1) & 12.74$\pm$0.29 & 2.49$\pm$0.42 & 8.63$\pm$0.11 & 36.1$\pm$6.5 \\
 40 & M0553-ID355 & 1.96$^{+0.63}_{-0.60}$ &  \nodata & 1.8 & (1) & 12.33$\pm$0.33 & 2.11$\pm$0.44 & 8.60$\pm$0.19 & 31.4$\pm$6.8 \\
 41 & M0553-ID375 & 2.37$^{+0.75}_{-0.64}$ &  \nodata & 1.0 & (-1) & 12.46$\pm$0.32 & 2.34$\pm$0.38 & 8.70$\pm$0.20 & 31.4$\pm$6.8 \\
 42 & M0553-ID398 & 3.10$^{+1.09}_{-0.81}$ &  \nodata & 1.7 & (1) & 12.48$\pm$0.29 & 2.37$\pm$0.35 & 8.87$\pm$0.24 & 30.6$\pm$7.6 \\
 43 & M1931-ID37 & 0.91$^{+0.25}_{-0.24}$ &  \nodata & 18.4 & (2) & 11.76$\pm$0.30 & 1.56$\pm$0.45 & 7.56$\pm$0.15 & 41.4$\pm$5.9 \\
 44 & M1931-ID52 & 1.70$^{+0.50}_{-0.46}$ &  \nodata & 2.8 & (2) & 11.87$\pm$0.29 & 1.76$\pm$0.34 & 7.88$\pm$0.22 & 30.1$\pm$6.4 \\
 45 & M1931-ID55 & 2.15$^{+0.69}_{-0.28}$ &  \nodata & 2.9 & (2) & 12.58$\pm$0.21 & 2.54$\pm$0.24 & 8.76$\pm$0.13 & 33.6$\pm$5.2 \\
 46 & M1931-ID61 & 2.76$^{+0.98}_{-0.75}$ &  \nodata & 2.4 & (2) & 12.25$\pm$0.28 & 2.13$\pm$0.35 & 8.64$\pm$0.23 & 29.7$\pm$7.2 \\
 47 & R0949-ID10 & 3.47$^{+1.23}_{-0.87}$ &  \nodata & 2.9 & (1) & 12.80$\pm$0.27 & 2.68$\pm$0.34 & 9.33$\pm$0.25 & 28.9$\pm$7.0 \\
 48 & R0949-ID122 & 1.82$^{+0.67}_{-0.52}$ &  \nodata & 2.8 & (1) & 12.13$\pm$0.32 & 1.95$\pm$0.41 & 8.26$\pm$0.17 & 30.6$\pm$7.9 \\
 49 & R0949-ID124 & 2.73$^{+0.95}_{-0.74}$ &  \nodata & 3.2 & (1) & 12.58$\pm$0.29 & 2.47$\pm$0.36 & 8.90$\pm$0.23 & 31.1$\pm$7.4 \\
 50 & M0416-ID51 & 1.96 &  (5) & 2.2 & (2) & 12.06$\pm$0.05 & 1.95$\pm$0.11 & 8.30$\pm$0.11 & 33.0$\pm$1.4 \\
 51 & M0416-ID79 & 2.11$^{+0.76}_{-0.61}$ &  \nodata & 1.9 & (2) & 11.76$\pm$0.31 & 1.62$\pm$0.36 & 8.15$\pm$0.23 & 30.5$\pm$7.4 \\
 52 & M0416-ID117 & 2.09 &  (5) & 1.8 & (2) & 12.45$\pm$0.04 & 2.39$\pm$0.10 & 8.76$\pm$0.09 & 34.8$\pm$0.7 \\
 53 & M0416-ID138 & 1.57$^{+0.43}_{-0.43}$ &  \nodata & 1.5 & (2) & 11.80$\pm$0.26 & 1.72$\pm$0.30 & 7.97$\pm$0.30 & 30.0$\pm$5.4 \\
 54 & M0416-ID160 & 1.70$^{+0.50}_{-0.43}$ &  \nodata & 1.8 & (2) & 11.99$\pm$0.29 & 1.90$\pm$0.33 & 7.96$\pm$0.23 & 36.1$\pm$6.6 \\
 55 & AS295-ID147 & 1.34$^{+0.43}_{-0.42}$ &  \nodata & 4.7 & (1) & 12.45$\pm$0.30 & 2.24$\pm$0.43 & 8.39$\pm$0.17 & 36.5$\pm$9.0 \\
 56 & R0600-ID12 & 1.29$^{+0.40}_{-0.38}$ &  \nodata & 1.3 & (1) & 12.20$\pm$0.29 & 1.95$\pm$0.42 & 8.14$\pm$0.11 & 36.8$\pm$8.2 \\
 57 & R0600-ID13 & 1.39$^{+0.35}_{-0.38}$ &  \nodata & 1.4 & (1) & 12.53$\pm$0.29 & 2.29$\pm$0.42 & 8.48$\pm$0.10 & 35.3$\pm$5.7 \\
 58 & R0600-ID111 & 1.34$^{+0.44}_{-0.42}$ &  \nodata & 2.2 & (1) & 12.04$\pm$0.29 & 1.80$\pm$0.42 & 7.99$\pm$0.13 & 37.1$\pm$9.4 \\
 59 & M1149-ID27 & 2.15$^{+0.71}_{-0.62}$ &  \nodata & 2.0 & (2) & 12.04$\pm$0.33 & 1.92$\pm$0.40 & 8.17$\pm$0.24 & 36.7$\pm$8.2 \\
 60 & M1149-ID77 & 1.46 &  (6) & 3.0 & (2) & 12.14$\pm$0.04 & 1.96$\pm$0.15 & 8.42$\pm$0.07 & 31.0$\pm$0.9 \\
 61 & M1149-ID95 & 1.83$^{+0.80}_{-0.58}$ &  \nodata & 1.5 & (2) & 11.86$\pm$0.41 & 1.72$\pm$0.52 & 7.94$\pm$0.41 & 39.3$\pm$11.5 \\
 62 & A2744-ID07 & 1.93$^{+0.62}_{-0.57}$ &  \nodata & 1.9 & (2) & 12.25$\pm$0.32 & 2.04$\pm$0.43 & 8.47$\pm$0.19 & 29.6$\pm$6.4 \\
 63 & A2744-ID21 & 1.90$^{+0.63}_{-0.55}$ &  \nodata & 1.8 & (2) & 12.28$\pm$0.32 & 2.18$\pm$0.39 & 8.24$\pm$0.23 & 42.1$\pm$9.5 \\
 64 & A2744-ID33 & 2.89$^{+1.02}_{-0.80}$ &  \nodata & 2.2 & (2) & 12.31$\pm$0.31 & 2.17$\pm$0.38 & 8.77$\pm$0.25 & 30.1$\pm$7.4 \\
 65 & A2744-ID47 & 1.68$^{+0.46}_{-0.53}$ &  \nodata & 2.8 & (2) & 12.07$\pm$0.29 & 1.99$\pm$0.34 & 8.31$\pm$0.47 & 33.5$\pm$7.3 \\
 66 & A2744-ID56 & 1.18$^{+0.29}_{-0.35}$ &  \nodata & 2.8 & (2) & 12.54$\pm$0.30 & 2.14$\pm$0.38 & 8.61$\pm$0.08 & 32.5$\pm$4.8 \\
 67 & A2744-ID81 & 2.90 &  (6) & 3.3 & (2) & 12.50$\pm$0.09 & 2.40$\pm$0.14 & 8.60$\pm$0.06 & 33.5$\pm$1.8 \\
 68 & A2744-ID178 & 0.94 &  (7) & 2.0 & (2) & 11.60$\pm$0.06 & 1.50$\pm$0.12 & 8.29$\pm$0.21 & 34.0$\pm$1.4 \\
 69 & A2744-ID227 & 2.58 &  (5) & 1.8 & (2) & 12.71$\pm$0.04 & 2.72$\pm$0.16 & 7.96$\pm$0.21 &  \nodata \\
 70 & A2744-ID319 & 2.48 &  (6) & 1.9 & (2) & 12.60$\pm$0.07 & 2.52$\pm$0.10 & 9.31$\pm$0.07 & 25.2$\pm$0.9 \\
 71 & M1423-ID38 & 1.70$^{+0.45}_{-0.42}$ &  \nodata & 3.9 & (2) & 12.23$\pm$0.26 & 2.11$\pm$0.29 & 8.23$\pm$0.16 & 34.5$\pm$5.7 \\
 72 & M1423-ID52 & 1.34$^{+0.30}_{-0.53}$ &  \nodata & 4.1 & (2) & 11.75$\pm$0.38 & 1.70$\pm$0.43 & 7.94$\pm$0.69 & 25.3$\pm$5.2 \\
 73 & M1423-ID76 & 1.97$^{+0.39}_{-0.42}$ &  \nodata & 3.4 & (2) & 12.16$\pm$0.21 & 2.11$\pm$0.24 & 8.31$\pm$0.16 & 37.0$\pm$5.5 \\
 74 & R2129-ID37 & 2.15$^{+0.44}_{-0.78}$ &  \nodata & 1.8 & (2) & 12.38$\pm$0.32 & 2.25$\pm$0.37 & 8.38$\pm$0.18 & 37.2$\pm$7.3 \\
 75 & M2129-ID46 & 1.48 &  (5) & 3.7 & (2) & 12.06$\pm$0.04 & 1.91$\pm$0.16 & 7.92$\pm$0.12 & 36.5$\pm$1.8 \\
 76 & M2129-ID62 & 1.48 &  (5) & 2.7 & (2) & 11.96$\pm$0.05 & 1.90$\pm$0.11 & 7.94$\pm$0.32 & 37.4$\pm$3.3 \\
 77 & A3192-ID31 & 1.36$^{+0.35}_{-0.40}$ &  \nodata & 2.5 & (1) & 13.00$\pm$0.30 & 2.71$\pm$0.44 & 8.98$\pm$0.10 & 35.3$\pm$5.6 \\
 78 & A3192-ID40 & 2.83$^{+0.93}_{-0.74}$ &  \nodata & 2.7 & (1) & 12.75$\pm$0.29 & 2.65$\pm$0.34 & 9.08$\pm$0.23 & 30.2$\pm$6.7 \\
 79 & A3192-ID131 & 2.31$^{+0.73}_{-0.66}$ &  \nodata & 2.8 & (1) & 12.33$\pm$0.31 & 2.18$\pm$0.39 & 8.59$\pm$0.20 & 31.5$\pm$7.1 \\
 80 & A3192-ID138 & 1.65$^{+0.47}_{-0.45}$ &  \nodata & 11.4 & (1) & 12.30$\pm$0.29 & 2.11$\pm$0.40 & 8.36$\pm$0.14 & 33.9$\pm$6.7 \\
 81 & A3192-ID154 & 1.98$^{+0.76}_{-0.60}$ &  \nodata & 1.6 & (1) & 12.29$\pm$0.32 & 2.11$\pm$0.41 & 8.47$\pm$0.20 & 26.1$\pm$6.7 \\
 82 & M1206-ID27 & 1.04 &  (8) & 5.2 & (2) & 12.17$\pm$0.06 & 2.06$\pm$0.11 & 8.58$\pm$0.08 & 28.4$\pm$1.2 \\
 83 & M1206-ID38 & 1.49 &  (9) & 4.2 & (2) & 11.97$\pm$0.04 & 1.84$\pm$0.12 & 8.12$\pm$0.15 & 32.2$\pm$1.6 \\
 84 & M1206-ID55 & 1.04 &  (8) & 7.6 & (2) & 12.46$\pm$0.05 & 2.29$\pm$0.16 & 8.49$\pm$0.05 & 33.7$\pm$0.7 \\
 85 & M1206-ID60 & 1.04 &  (8) & 24.5 & (2) & 12.51$\pm$0.04 & 2.36$\pm$0.14 & 8.58$\pm$0.05 & 33.3$\pm$0.6 \\
 86 & M1206-ID61 & 1.04 &  (8) & 83.3 & (2) & 12.44$\pm$0.05 & 2.33$\pm$0.11 & 8.69$\pm$0.09 & 30.9$\pm$0.8 \\
 87 & M1206-ID84 & 0.48 &  (9) & 1.0 & (-1) & 11.31$\pm$0.11 & 1.22$\pm$0.16 & 7.99$\pm$0.20 & 30.3$\pm$0.8 \\
 88 & M0429-ID04 & 2.76$^{+1.28}_{-0.84}$ &  \nodata & 4.2 & (2) & 12.33$\pm$0.31 & 2.20$\pm$0.38 & 8.69$\pm$0.22 &  \nodata \\
 89 & M0429-ID27 & 2.49$^{+0.56}_{-0.47}$ &  \nodata & 3.9 & (2) & 12.56$\pm$0.21 & 2.49$\pm$0.25 & 8.59$\pm$0.15 & 32.2$\pm$5.1 \\
 90 & R2211-ID19 & 1.68$^{+0.58}_{-0.48}$ &  \nodata & 2.1 & (1) & 12.21$\pm$0.30 & 2.02$\pm$0.41 & 8.28$\pm$0.15 & 34.4$\pm$8.2 \\
 91 & R2211-ID35 & 1.29$^{+0.30}_{-0.39}$ &  \nodata & 2.6 & (1) & 12.99$\pm$0.31 & 2.68$\pm$0.44 & 8.96$\pm$0.09 & 35.9$\pm$5.5 \\
 92 & R2211-ID171 & 2.29$^{+0.69}_{-0.64}$ &  \nodata & 2.5 & (1) & 12.60$\pm$0.31 & 2.47$\pm$0.39 & 8.80$\pm$0.20 & 31.9$\pm$6.7 \\
 93 & M1311-ID07 & 2.12$^{+0.70}_{-0.64}$ &  \nodata & 2.1 & (2) & 11.84$\pm$0.32 & 1.67$\pm$0.41 & 8.13$\pm$0.24 & 32.2$\pm$7.5 \\
 94 & M1311-ID27 & 2.19 &  (3) & 15.8 & (2) & 12.74$\pm$0.03 & 2.61$\pm$0.10 & 8.45$\pm$0.05 & 39.9$\pm$0.8 \\
 95 & M1311-ID33 & 1.87$^{+0.44}_{-0.43}$ &  \nodata & 2.4 & (2) & 12.30$\pm$0.25 & 2.09$\pm$0.34 & 8.45$\pm$0.14 & 35.4$\pm$5.5 \\
 96 & R0032-ID53 & 3.63 &  (10) & 9.2 & (1) & 13.16$\pm$0.08 & 3.13$\pm$0.14 & 8.35$\pm$0.04 & 49.1$\pm$1.5 \\
 97 & R0032-ID55 & 3.63 &  (10) & 18.7 & (1) & 13.38$\pm$0.09 & 3.33$\pm$0.13 & 8.62$\pm$0.02 & 47.2$\pm$1.1 \\
 98 & R0032-ID57 & 3.63 &  (10) & 7.6 & (1) & 13.10$\pm$0.08 & 3.22$\pm$0.24 & 7.88$\pm$0.11 & 59.1$\pm$3.6 \\
 99 & R0032-ID58 & 3.63 &  (10) & 7.7 & (1) & 13.18$\pm$0.08 & 3.15$\pm$0.15 & 8.36$\pm$0.04 & 49.1$\pm$1.4 \\
100 & R0032-ID127 & 2.92$^{+1.00}_{-0.81}$ &  \nodata & 9.2 & (1) & 12.78$\pm$0.29 & 2.64$\pm$0.38 & 9.22$\pm$0.24 & 29.7$\pm$7.0 \\
101 & R0032-ID131 & 3.02$^{+1.05}_{-0.80}$ &  \nodata & 3.4 & (1) & 12.72$\pm$0.29 & 2.59$\pm$0.36 & 9.16$\pm$0.25 & 30.1$\pm$7.2 \\
102 & R0032-ID198 & 1.43$^{+0.38}_{-0.40}$ &  \nodata & 2.0 & (1) & 12.64$\pm$0.29 & 2.41$\pm$0.42 & 8.63$\pm$0.11 & 35.4$\pm$6.3 \\
103 & R0032-ID220 & 1.66$^{+0.70}_{-0.50}$ &  \nodata & 2.2 & (1) & 12.41$\pm$0.32 & 2.22$\pm$0.41 & 8.49$\pm$0.14 & 36.7$\pm$10.0 \\
104 & R0032-ID238 & 2.68$^{+0.96}_{-0.75}$ &  \nodata & 1.7 & (1) & 12.47$\pm$0.30 & 2.31$\pm$0.39 & 8.90$\pm$0.23 & 29.8$\pm$7.3 \\
105 & R0032-ID276 & 0.84$^{+0.32}_{-0.27}$ &  \nodata & 1.8 & (1) & 12.67$\pm$0.25 & 2.31$\pm$0.39 & 8.49$\pm$0.08 & 24.2$\pm$5.2 \\
106 & R0032-ID287 & 1.36$^{+0.37}_{-0.39}$ &  \nodata & 1.6 & (1) & 12.63$\pm$0.29 & 2.38$\pm$0.42 & 8.58$\pm$0.10 & 36.0$\pm$6.7 \\
107 &  A383-ID24 & 1.01$^{+0.24}_{-0.26}$ &  \nodata & 3.2 & (2) & 12.06$\pm$0.26 & 1.82$\pm$0.39 & 7.92$\pm$0.09 & 37.4$\pm$4.9 \\
108 &  A383-ID50 & 1.01 &  (11) & 13.2 & (2) & 11.61$\pm$0.07 & 1.54$\pm$0.15 & 7.18$\pm$0.21 & 40.4$\pm$10.6 \\
109 &  A370-ID18 & 2.35$^{+0.76}_{-0.71}$ &  \nodata & 2.7 & (2) & 12.38$\pm$0.33 & 2.21$\pm$0.44 & 8.68$\pm$0.21 & 31.1$\pm$7.4 \\
110 &  A370-ID27 & 2.42$^{+0.76}_{-0.65}$ &  \nodata & 4.6 & (2) & 12.20$\pm$0.30 & 2.12$\pm$0.34 & 8.42$\pm$0.27 & 29.4$\pm$6.6 \\
111 &  A370-ID31 & 0.38 &  (12) & 1.0 & (-1) & 11.38$\pm$0.08 & 1.32$\pm$0.16 & 8.12$\pm$0.09 & 28.3$\pm$0.3 \\
112 &  A370-ID40 & 1.55$^{+0.48}_{-0.42}$ &  \nodata & 4.1 & (2) & 11.74$\pm$0.31 & 1.54$\pm$0.42 & 7.78$\pm$0.18 & 38.9$\pm$8.2 \\
113 &  A370-ID55 & 1.54$^{+0.50}_{-0.44}$ &  \nodata & 10.2 & (2) & 11.67$\pm$0.34 & 1.50$\pm$0.43 & 7.69$\pm$0.24 & 41.3$\pm$11.4 \\
114 & A370-ID103 & 1.97$^{+0.61}_{-0.56}$ &  \nodata & 1.0 & (-1) & 12.62$\pm$0.32 & 2.52$\pm$0.35 & 8.51$\pm$0.17 & 38.1$\pm$7.7 \\
115 & A370-ID110 & 1.06 &  (13) & 2.3 & (2) & 12.70$\pm$0.04 & 2.50$\pm$0.17 & 8.91$\pm$0.04 & 31.8$\pm$0.2 \\
116 & A370-ID146 & 1.07 &  (5) & 8.9 & (2) & 11.37$\pm$0.04 & 1.05$\pm$0.25 & 8.23$\pm$0.12 & 26.2$\pm$1.6 \\
117 & A2163-ID11 & 1.29$^{+0.38}_{-0.38}$ &  \nodata & 3.3 & (1) & 12.44$\pm$0.29 & 2.20$\pm$0.42 & 8.37$\pm$0.13 & 36.1$\pm$7.5 \\
118 & A2537-ID24 & 1.11$^{+0.30}_{-0.27}$ &  \nodata & 5.8 & (1) & 12.20$\pm$0.28 & 1.98$\pm$0.40 & 8.10$\pm$0.09 & 35.9$\pm$5.0 \\
119 & A2537-ID42 & 1.34$^{+0.43}_{-0.45}$ &  \nodata & 4.0 & (1) & 12.56$\pm$0.35 & 2.32$\pm$0.45 & 8.65$\pm$0.11 & 33.2$\pm$6.3 \\
120 & A2537-ID49 & 1.39$^{+0.34}_{-0.42}$ &  \nodata & 3.4 & (1) & 12.70$\pm$0.30 & 2.60$\pm$0.37 & 8.43$\pm$0.12 & 39.7$\pm$6.5 \\
121 & M0035-ID41 & 2.50$^{+0.98}_{-0.72}$ &  \nodata & 2.0 & (1) & 12.21$\pm$0.30 & 2.07$\pm$0.38 & 8.54$\pm$0.22 & 28.6$\pm$7.8 \\
122 & M0035-ID68 & 2.36$^{+0.86}_{-0.70}$ &  \nodata & 2.5 & (1) & 12.18$\pm$0.32 & 2.03$\pm$0.39 & 8.47$\pm$0.20 & 30.0$\pm$7.8 \\
123 & AS1063-ID15 & 1.43 &  (5) & 2.1 & (2) & 12.23$\pm$0.04 & 2.16$\pm$0.10 & 8.99$\pm$0.07 & 28.4$\pm$0.6 \\
124 & AS1063-ID17 & 1.44 &  (5) & 2.4 & (2) & 12.76$\pm$0.03 & 2.54$\pm$0.18 & 8.61$\pm$0.05 & 37.1$\pm$0.6 \\
125 & AS1063-ID147 & 0.61 &  (14) & 5.7 & (2) & 12.12$\pm$0.05 & 1.91$\pm$0.24 & 8.41$\pm$0.07 & 32.8$\pm$0.2 \\
126 & AS1063-ID182 & 1.70$^{+0.60}_{-0.49}$ &  \nodata & 2.7 & (2) & 11.98$\pm$0.35 & 1.78$\pm$0.45 & 8.08$\pm$0.24 &  \nodata \\
127 & AS1063-ID222 & 3.74$^{+1.43}_{-1.00}$ &  \nodata & 1.9 & (2) & 12.94$\pm$0.31 & 2.84$\pm$0.38 & 9.42$\pm$0.28 & 29.4$\pm$7.6 \\
128 & AS1063-ID272 & 2.44$^{+0.88}_{-0.69}$ &  \nodata & 1.4 & (2) & 11.94$\pm$0.30 & 1.79$\pm$0.39 & 8.38$\pm$0.25 & 27.0$\pm$8.9 \\

